Time-Space Lower Bounds for Simulating Proof Systems with Quantum and Randomized Verifiers

A line of work initiated by Fortnow in 1997 has proven model-independent time-space lower bounds for the $\mathsf{SAT}$ problem and related problems within the polynomial-time hierarchy. For example, for the $\mathsf{SAT}$ problem, the state-of-the-art is that the problem cannot be solved by random-access machines in $n^c$ time and $n^{o(1)}$ space simultaneously for $c < 2\cos(\frac{\pi}{7}) \approx 1.801$. We extend this lower bound approach to the quantum and randomized domains. Combining Grover's algorithm with components from $\mathsf{SAT}$ time-space lower bounds, we show that there are problems verifiable in $O(n)$ time with quantum Merlin-Arthur protocols that cannot be solved in $n^c$ time and $n^{o(1)}$ space simultaneously for $c < \frac{3+\sqrt{3}}{2} \approx 2.366$, a super-quadratic time lower bound. This result and the prior work on $\mathsf{SAT}$ can both be viewed as consequences of a more general formula for time lower bounds against small-space algorithms, whose asymptotics we study in full. We also show lower bounds against randomized algorithms: there are problems verifiable in $O(n)$ time with (classical) Merlin-Arthur protocols that cannot be solved in $n^c$ randomized time and $n^{o(1)}$ space simultaneously for $c < 1.465$, improving a result of Diehl. For quantum Merlin-Arthur protocols, the lower bound in this setting can be improved to $c < 1.5$.

==> images/cvsalpha-plot.csv <==
x,y
0.0802747411549231,13.451762772437942
0.08058781788667738,13.40331810439198
0.08091798695447872,13.352645071063861
0.08157832509008137,13.252528146594578
0.0828990013612867,13.05707376179716
0.08554035390369732,12.684249519164215
0.09082305898851858,12.003574109629078
0.09115322805631991,11.96364776916301
0.09148339712412124,11.924009180212021
0.0921437352597239,11.84558288022627
0.09346441153092921,11.692049604111016
0.09610576407333984,11.397621554826827
0.10138846915816112,10.854708423367386
0.10169660432909941,10.824778457752188
0.10200473950003769,10.795028949219196
0.10262100984191426,10.736064798770228
0.1038535505256674,10.62023151282515
0.10631863189317368,10.396604850148623
0.11124879462818625,9.979016099569883
0.11155692979912454,9.954139355460532
0.11186506497006282,9.929399306793087
0.11248133531193939,9.880324800209795
0.11371387599569253,9.783767363322518
0.11617895736319882,9.596782300905232
0.12110912009821138,9.24558390465275
0.12144305300493968,9.222824310572275
0.121776985911668,9.20018914217528
0.12244485172512459,9.15528800840679
0.12378058335203782,9.066934650409754
0.12645204660586423,8.895809196085267
0.1317949731135171,8.574298711261555
0.1321289060202454,8.555064457382056
0.1324628389269737,8.535926803425205
0.13313070474043032,8.497938386064446
0.1344664363673435,8.423089153740168
0.13713789962116996,8.277747254004506
0.1424808261288228,8.003345516080262
0.14280866901623906,7.987173775844991
0.14313651190365534,7.971075768550421
0.14379219767848792,7.9390989342863705
0.14510356922815304,7.87600811305253
0.14772631232748326,7.753170563725229
0.15297179852614373,7.520068676306223
0.15329964141356,7.506026657492597
0.15362748430097628,7.4920442386122765
0.15428317007580886,7.464256679961394
0.15559454162547398,7.4093802137699365
0.1582172847248042,7.302340766457244
0.16346277092346467,7.098505919308635
0.16376857991401791,7.087022774903225
0.16407438890457116,7.075582160196223
0.1646860068856776,7.052827571593802
0.16590924284789055,7.007818417577732
0.16835571477231645,6.919749308062272
0.17324865862116823,6.751022299884938
0.18303454631887175,6.44043783551775
0.18336615304521503,6.430489472755768
0.18369775977155828,6.420576728981368
0.18436097322424477,6.400857329132201
0.18568740012961776,6.361837572368328
0.1883402539403638,6.285432889796047
0.19364596156185587,6.138849122984239
0.20425737680483996,5.8683188053464335
0.20456694963432018,5.860843627118172
0.2048765224638004,5.853390801757495
0.2054956681227608,5.83855180535941
0.20673395944068162,5.809137633827002
0.20921054207652331,5.751342704437838
0.21416370734820667,5.639719122664539
0.22190334467120182,5.475163840085239
0.22254109977324266,5.462108592435521
0.24349293774233727,5.070763572121005
0.26456689268366235,4.738804518970167
0.2842306782257526,4.47273127436506
0.305545518858404,4.222271012885617
0.32647059825508584,4.007521886860859
0.34598550825253294,3.830087461440992
0.3671514733405411,3.6583911390152197
0.3869072690293145,3.514581745439599
0.408314119808649,3.373954478379506
0.429331209352014,3.249051342682842
0.44893812949614426,3.142672168370623
0.47019610473083556,3.0369511709573604
0.4900439105662921,2.946163820800324
0.5095019551657791,2.8637091200185267
0.5306110548558273,2.7807644654387182
0.5503099851466406,2.7088068837559858
0.5716599705280151,2.6361174937397633
0.5926201946734201,2.5695635740451435
0.6121702494195903,2.511353582471831
0.6333713592563216,2.4520406067288967
0.6531622996938181,2.399926739505242
0.6725634788953451,2.351619944354738
0.6936157131874332,2.30205123079522
0.7132577780802865,2.2582560213393674
0.7345508980637009,2.2132336218843003
0.7544338486478805,2.17331626169009
0.7739270379960906,2.1360197161149213
0.7950712824348619,2.0974692766562324
0.8148053574743983,2.0631493242243115
0.8361904876044959,2.027635784697704
0.857185856498624,1.994347665374926
0.8767710559935172,1.964608275255231
0.8980073105789717,1.933698259822634
0.9178333957651912,1.906015517437929
0.9372697197154413,1.879909374870679
0.9583570987562524,1.8526713033153432
0.9780343083978288,1.8282132797963897
0.9783775220102351,1.8277945570309604
0.9787207356226415,1.8273760989842533
0.9794071628474543,1.8265399759753378
0.9807800172970798,1.824870894814497
0.9835257261963308,1.8215453323813984
0.9890171439948328,1.8149441356400466
0.9893603576072392,1.8145337527536403
0.9897035712196455,1.8141236261900664
0.9903899984444582,1.8133041410058492
0.9917628528940837,1.8116682352497446
0.9945085617933347,1.8084086252037306
0.9948517754057411,1.8080023129001304
0.9951949890181475,1.807596252857378
0.9958814162429602,1.806784888550963
0.9972542706925858,1.8051651760493628
0.9975974843049922,1.8047608748250221
0.9979406979173985,1.8043568238634469
0.9986271251422112,1.8035494717359706
0.9989703387546176,1.8031461700745974
0.999313552367024,1.8027431176850455
0.9996567659794304,1.802340314320415
0.9999999795918367,1.8019377597341415

